Fast, universal estimation of latent variable models using extended variational approximations

Generalized linear latent variable models (GLLVMs) are a class of methods for analyzing multi-response data which has garnered considerable popularity in recent years, for example, in the analysis of multivariate abundance data in ecology. One of the main features of GLLVMs is their capacity to handle a variety of responses types, such as (overdispersed) counts, binomial responses, (semi-)continuous, and proportions data. On the other hand, the introduction of underlying latent variables presents some major computational challenges, as the resulting marginal likelihood function involves an intractable integral for non-normally distributed responses. This has spurred research into approximation methods to overcome this integral, with a recent and particularly computationally scalable one being that of variational approximations (VA). However, research into the use of VA of GLLVMs and related models has been hampered by the fact that closed-form approximations have only been obtained for certain pairs of response distributions and link functions. In this article, we propose an extended variational approximations (EVA) approach which widens the set of VA-applicable GLLVMs drastically. EVA draws inspiration from the underlying idea of Laplace approximations: by replacing the complete-data likelihood function with its second order Taylor approximation about the mean of the variational distribution, we can obtain a closed-form approximation to the marginal likelihood of the GLLVM for any response type and link function. Through simulation studies and an application to testate amoebae data set in ecology, we demonstrate how EVA results in a universal approach to fitting GLLVMs, which remains competitive in terms of estimation and inferential performance relative to both standard VA and a Laplace approximation approach, while being computationally more scalable than both in practice.

==> License.txt <==
MIT License

Copyright (c) 2020 George Kour

Permission is hereby granted, free of charge, to any person obtaining a copy
of this software and associated documentation files (the "Software"), to deal
in the Software without restriction, including without limitation the rights
to use, copy, modify, merge, publish, distribute, sublicense, and/or sell
copies of the Software, and to permit persons to whom the Software is
furnished to do so, subject to the following conditions:

The above copyright notice and this permission notice shall be included in all
copies or substantial portions of the Software.

THE SOFTWARE IS PROVIDED "AS IS", WITHOUT WARRANTY OF ANY KIND, EXPRESS OR
IMPLIED, INCLUDING BUT NOT LIMITED TO THE WARRANTIES OF MERCHANTABILITY,
FITNESS FOR A PARTICULAR PURPOSE AND NONINFRINGEMENT. IN NO EVENT SHALL THE
AUTHORS OR COPYRIGHT HOLDERS BE LIABLE FOR ANY CLAIM, DAMAGES OR OTHER
LIABILITY, WHETHER IN AN ACTION OF CONTRACT, TORT OR OTHERWISE, ARISING FROM,
OUT OF OR IN CONNECTION WITH THE SOFTWARE OR THE USE OR OTHER DEALINGS IN THE
SOFTWARE.


==> tables/ame_beta_cover.txt <==
\begin{table}[tb]
\centering
\begin{tabular}{rlrrrr}
  \midrule
    &    & \multicolumn{4}{c}{95\% CI Coverage} \\
    \cmidrule(lr){3-6}
  &   & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ \\ 
  \midrule
  $n_1$ & EVA & 0.925 & 0.932 & 0.925 & 0.942 \\ 
   & LA & 0.925 & 0.933 & 0.924 & 0.941 \\   \midrule
  $n_2$ & EVA & 0.913 & 0.927 & 0.929 & 0.927 \\  
   & LA & 0.914 & 0.928 & 0.930 & 0.928 \\   \midrule
  $n_3$ & EVA & 0.923 & 0.901 & 0.929 & 0.926 \\
   & LA & 0.923 & 0.901 & 0.929 & 0.926 \\  \midrule
  $n_4$ & EVA & 0.919 & 0.921 & 0.920 & 0.923 \\ 
   & LA & 0.920 & 0.922 & 0.921 & 0.924 \\
   \midrule
\end{tabular}
\caption{\label{tab:covers_ame_beta} The coverage percentages of the 95 \% confidence intervals from the amoeba data based simulation study involving the beta GLLVM. Sample sizes were $n_1 = 50$, $n_2=120$, $n_3=190$ and $n_4=260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_beta_res.txt <==
\begin{table}[tb]
\centering
\resizebox{\textwidth}{!}{\begin{tabular}{llrcccccccccc}
  \midrule
 & &   & \multicolumn{4}{c}{Bias} & \multicolumn{4}{c}{RMSE} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){4-7} \cmidrule(lr){8-11} \cmidrule(lr){12-13}
 & & $\hat t$  & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $u$ & $\lambda$ \\ 
  \midrule
 $n_1$ & EVA & 30.09 & 0.042 & -0.041 & -0.047 & 0.312 & 0.196 & 0.155 & 0.175 & 0.483 & 0.103 & 0.180 \\
   & LA & 161.59  & 0.039 & -0.039 & -0.046 & 0.311 & 0.189 & 0.150 & 0.173 & 0.477 & 0.097 & 0.176 \\    \midrule
  $n_2$ & EVA & 110.23  & 0.030 & -0.007 & -0.015 & 0.102 & 0.129 & 0.103 & 0.096 & 0.264 & 0.082 & 0.130 \\    
   & LA & 598.81  & 0.030 & -0.006 & -0.015 & 0.102 & 0.128 & 0.102 & 0.095 & 0.263 & 0.081 & 0.130 \\   \midrule
  $n_3$ & EVA & 217.37  & 0.036 & -0.009 & 0.001 & 0.050 & 0.109 & 0.100 & 0.080 & 0.209 & 0.088 & 0.124 \\  
   & LA & 1342.71  & 0.031 & -0.006 & 0.003 & 0.052 & 0.100 & 0.093 & 0.076 & 0.201 & 0.086 & 0.118 \\  \midrule
  $n_4$ & EVA & 393.64  & 0.049 & -0.026 & -0.013 & 0.030 & 0.117 & 0.094 & 0.077 & 0.184 & 0.088 & 0.126 \\ 
   & LA & 1483.47  & 0.038 & -0.018 & -0.011 & 0.032 & 0.091 & 0.074 & 0.069 & 0.169 & 0.078 & 0.113 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:ame_beta} Summary of the amoeba data based simulation study involving a beta response GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were $n_1 = 50$, $n_2=120$, $n_3=190$ and $n_4=260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_beta_res_new.txt <==
\begin{table}[tb]
\centering
\resizebox{0.9\textwidth}{!}{\begin{tabular}{llrcccccccc}
  \midrule
 & &   & \multicolumn{2}{c}{Bias} & \multicolumn{2}{c}{RMSE} & \multicolumn{2}{c}{95 \% CI Cover} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){4-5} \cmidrule(lr){6-7} \cmidrule(lr){8-9} \cmidrule(lr){10-11}
 n& & $\hat t$   & $\beta_1$ & $\beta_2$  & $\beta_1$ & $\beta_2$ & $\beta_1$ & $\beta_2$ & $u$ & $\lambda$ \\ 
  \midrule
 $50$ & EVA & 30.09 & -0.041 & -0.047 & 0.155 & 0.175 & 0.932 & 0.925 & 0.103 & 0.180 \\
   & LA & 161.59 & -0.039 & -0.046 & 0.150 & 0.173 & 0.933 & 0.924 & 0.097 & 0.176 \\    \midrule
  $120$ & EVA & 110.23 & -0.007 & -0.015 & 0.103 & 0.096 & 0.927 & 0.929 & 0.082 & 0.130 \\    
   & LA & 598.81 & -0.006 & -0.015 & 0.102 & 0.095 & 0.928 & 0.930 & 0.081 & 0.130 \\   \midrule
  $190$ & EVA & 217.37 & -0.009 & 0.001 & 0.100 & 0.080 & 0.901 & 0.929 & 0.088 & 0.124 \\ 
   & LA & 1342.71 & -0.006 & 0.003 & 0.093 & 0.076 & 0.901 & 0.929 & 0.086 & 0.118 \\  \midrule
  $260$ & EVA & 393.64 & -0.026 & -0.013 & 0.094 & 0.077 & 0.921 & 0.920 & 0.088 & 0.126 \\ 
   & LA & 1483.47 & -0.018 & -0.011 & 0.074 & 0.069 & 0.922 & 0.921 & 0.078 & 0.113 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:ame_beta_new} Summary of the amoeba data based simulation study involving a beta response GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were $50$, $120$, $190$ and $260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_bin_res.txt <==
\begin{table}[tb]
\centering
\resizebox{0.95\textwidth}{!}{\begin{tabular}{llrccccccccccc}
  \midrule
  & & & \multicolumn{3}{c}{Bias} & \multicolumn{3}{c}{RMSE} & \multicolumn{3}{c}{95\% CI Cov.} & \multicolumn{2}{c}{PE} \\
    \cmidrule(lr){4-6} \cmidrule(lr){7-9} \cmidrule(lr){10-12} \cmidrule(lr){13-14}
  n& & $\hat t $  & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $u$ & $\lambda$ \\ 
  \midrule
$50$ & EVA & 1.84 & -0.014 & -0.036 & -0.063 & 0.272 & 0.247 & 0.256 & 0.943 & 0.965 & 0.963 & 0.363 & 0.372 \\
   & VA & 3.06 & -0.130 & -0.044 & -0.051 & 0.312 & 0.279 & 0.276 & 0.980 & 0.979 & 0.973 & 0.269 & 0.286 \\
   & LA & 99.76 & -16.487 & 0.576 & 0.466 & 17.608 & 6.264 & 4.657 & 0.836 & 0.979 & 0.973 & 0.320 & 0.869 \\   \midrule
  $120$ & EVA & 7.33 & -0.176 & -0.008 & -0.005 & 0.292 & 0.201 & 0.186 & 0.890 & 0.923 & 0.930 & 0.276 & 0.211 \\  
   & VA & 9.60 & -0.016 & -0.002 & -0.011 & 0.158 & 0.151 & 0.140 & 0.964 & 0.968 & 0.973 & 0.242 & 0.147 \\ 
   & LA & 127.98 & -0.962 & 0.090 & 0.026 & 1.084 & 0.397 & 0.301 & 0.946 & 0.968 & 0.973 & 0.264 & 0.796 \\  \midrule
  $190$ & EVA & 16.36 & -0.061 & 0.013 & 0.007 & 0.187 & 0.150 & 0.149 & 0.909 & 0.913 & 0.930 & 0.291 & 0.169 \\  
   & VA & 21.70 & 0.001 & 0.000 & 0.002 & 0.119 & 0.115 & 0.111 & 0.963 & 0.956 & 0.967 & 0.250 & 0.111 \\ 
   & LA & 139.94 & -0.119 & 0.011 & 0.016 & 0.197 & 0.136 & 0.140 & 0.962 & 0.956 & 0.967 & 0.269 & 0.547 \\  \midrule
  $260$ & EVA & 29.93 & -0.053 & -0.009 & -0.002 & 0.155 & 0.136 & 0.129 & 0.919 & 0.920 & 0.919 & 0.266 & 0.129 \\
   & VA & 39.27 & 0.018 & -0.013 & -0.006 & 0.103 & 0.100 & 0.094 & 0.955 & 0.960 & 0.966 & 0.233 & 0.082 \\ 
   & LA & 168.07 & -0.075 & -0.004 & 0.005 & 0.145 & 0.114 & 0.110 & 0.965 & 0.960 & 0.966 & 0.245 & 0.313 \\
   \midrule
\end{tabular}}
\caption{\label{tab:ame_bin} Summary of the amoeba data based simulation study involving a binary response probit GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were $50$, $120$, $190$ and $260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_logit.txt <==
\begin{table}[tb]
\centering
\resizebox{0.95\textwidth}{!}{\begin{tabular}{llrccccccccccc}
  \midrule
  & & & \multicolumn{3}{c}{Bias} & \multicolumn{3}{c}{RMSE} & \multicolumn{3}{c}{95\% CI Cov.} & \multicolumn{2}{c}{PE} \\
    \cmidrule(lr){4-6} \cmidrule(lr){7-9} \cmidrule(lr){10-12} \cmidrule(lr){13-14}
  n& & $\hat t $  & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $u$ & $\lambda$ \\ 
  \midrule
$50$ & EVA & 1.17 & -1.586 & -0.187 & -0.034 & 2.046 & 1.022 & 0.927 & 0.945 & 0.957 & 0.958 & 0.275 & 0.538 \\
   & LA & 47.44 & -47.494 & 1.541 & 2.225 & 49.613 & 17.464 & 13.022 & 0.761 & 0.851 & 0.883 & 0.286 & 0.705 \\    \midrule
  $120$ & EVA & 4.62 & -0.487 & -0.006 & 0.048 & 0.818 & 0.464 & 0.406 & 0.934 & 0.945 & 0.963 & 0.237 & 0.496 \\  
   & LA & 118.89 & -13.304 & 2.798 & 1.416 & 13.671 & 4.397 & 2.883 & 0.919 & 0.936 & 0.955 & 0.233 & 0.774 \\  \midrule
  $190$ & EVA & 9.70 & -0.328 & 0.006 & 0.066 & 0.571 & 0.328 & 0.307 & 0.939 & 0.933 & 0.958 & 0.235 & 0.440 \\  
   & LA & 172.64 & -4.695 & 0.993 & 0.358 & 4.915 & 1.513 & 0.986 & 0.940 & 0.942 & 0.959 & 0.235 & 0.727 \\   \midrule
  $260$ & EVA & 17.36 & -0.161 & -0.030 & 0.037 & 0.430 & 0.282 & 0.241 & 0.928 & 0.929 & 0.957 & 0.217 & 0.413 \\
   & LA & 227.07 & -1.640 & 0.369 & 0.112 & 1.842 & 0.712 & 0.437 & 0.945 & 0.947 & 0.959 & 0.217 & 0.662 \\
   \midrule
\end{tabular}}
\caption{\label{tab:ame_logit} Summary of the amoeba data based simulation study involving a binary response logistic GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were $50$, $120$, $190$ and $260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_logit_res.txt <==
% latex table generated in R 3.6.3 by xtable 1.8-4 package
% Tue Oct 20 17:17:31 2020
\begin{table}[tb]
\centering
\resizebox{0.9\textwidth}{!}{\begin{tabular}{llrcccccccc}
  \midrule
  & &  & \multicolumn{3}{c}{Bias} & \multicolumn{3}{c}{RMSE} & \multicolumn{2}{c}{PE} \\
    \cmidrule(lr){4-6} \cmidrule(lr){7-9} \cmidrule(lr){10-11}
  & & $\hat t $  & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $u$ & $\lambda$ \\ 
  \midrule
$n_1$ & EVA & 3.25 & -44.112 & 0.974 & 2.946 & 77.446 & 30.527 & 24.392 & 0.280 & 0.704 \\ 
   & LA & 41.45 & -51.493 & 1.588 & 2.227 & 86.491 & 34.308 & 27.043 & 0.282 & 0.697 \\ \midrule
  $n_2$ & EVA & 9.90 & -21.110 & 4.865 & 3.172 & 38.620 & 13.500 & 10.480 & 0.238 & 0.754 \\ 
   & LA & 98.49 & -19.600 & 4.809 & 2.352 & 37.177 & 12.442 & 9.091 & 0.233 & 0.774 \\ \midrule
  $n_3$ & EVA & 20.63 & -13.511 & 4.277 & 2.187 & 23.417 & 7.732 & 6.733 & 0.240 & 0.768 \\ 
   & LA & 127.47 & -9.273 & 2.552 & 0.967 & 17.703 & 5.460 & 4.135 & 0.235 & 0.727 \\ \midrule
  $n_4$ & EVA & 35.89 & -9.647 & 3.920 & 1.494 & 16.746 & 6.324 & 4.388 & 0.221 & 0.785 \\ 
   & LA & 165.00 & -4.996 & 1.550 & 0.526 & 10.327 & 3.448 & 2.126 & 0.217 & 0.661 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:ame_logit} Summary of the amoeba data based simulation study involving a binary response logistic GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were $n_1 = 50$, $n_2=120$, $n_3=190$ and $n_4=260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_nb_res.txt <==
\begin{table}[tb]
\centering
\resizebox{\textwidth}{!}{\begin{tabular}{llrccccccccccc}
  \midrule
 & & &  & \multicolumn{4}{c}{Bias} & \multicolumn{4}{c}{RMSE} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){5-8} \cmidrule(lr){9-12} \cmidrule(lr){13-14}
 & & $\hat t$ & $\ell_0$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $u$ & $\lambda$ \\ 
  \midrule
 $n_1$ & EVA & 7.69 & 1.00 & -1.278 & 0.015 & -0.136 & -3.916 & 1.439 & 0.644 & 0.677 & 4.408 & 0.270 & 0.531 \\ 
    & VA & 7.69 & 1.00 & -0.363 & -0.064 & -0.076 & -2.905 & 0.576 & 0.478 & 0.505 & 3.538 & 0.227 & 0.320 \\ 
   & LA & 70.21 & 0.96 & -1.115 & -0.002 & -0.124 & -3.903 & 1.267 & 0.602 & 0.637 & 4.369 & 0.266 & 0.485 \\  \midrule
  $n_2$ & EVA & 22.79 & 1.00 & -0.433 & 0.010 & -0.037 & -2.211 & 0.577 & 0.332 & 0.321 & 2.929 & 0.196 & 0.334 \\ 
   & VA & 24.37 & 1.00 & -0.091 & -0.022 & -0.023 & -1.095 & 0.325 & 0.280 & 0.272 & 2.341 & 0.186 & 0.185 \\ 
   & LA & 143.53 & 0.94 & -0.415 & 0.007 & -0.036 & -2.210 & 0.559 & 0.327 & 0.316 & 2.935 & 0.198 & 0.300 \\  \midrule
  $n_3$ & EVA & 47.16 & 1.00 & -0.232 & -0.011 & -0.011 & -1.524 & 0.357 & 0.235 & 0.238 & 2.304 & 0.187 & 0.250 \\ 
   & VA & 51.78 & 1.00 & -0.015 & -0.027 & -0.007 & -0.472 & 0.250 & 0.220 & 0.210 & 1.925 & 0.184 & 0.140 \\ 
   & LA & 252.62 & 0.39 & -0.231 & -0.010 & -0.009 & -1.552 & 0.355 & 0.234 & 0.236 & 2.347 & 0.188 & 0.210 \\  \midrule
  $n_4$ & EVA & 80.77 & 1.00 & -0.165 & -0.015 & -0.003 & -1.139 & 0.280 & 0.206 & 0.201 & 1.936 & 0.179 & 0.187 \\
   & VA & 89.79 & 1.00 & 0.023 & -0.031 & -0.001 & -0.106 & 0.219 & 0.195 & 0.183 & 1.693 & 0.176 & 0.109 \\ 
   & LA & 400.90 & 0.22 & -0.172 & -0.015 & -0.001 & -1.237 & 0.286 & 0.208 & 0.204 & 2.003 & 0.180 & 0.175 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:ame_nb} Summary of the amoeba data based simulation study involving a negative binomial GLLVM. The column $\ell_0$ marks the proportion of 'proper fits', indicated by finite and negative log-likelihood value. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated using only the proper fits. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were $n_1 = 50$, $n_2=120$, $n_3=190$ and $n_4=260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_nb_res_new.txt <==
\begin{table}[tb]
\centering
\resizebox{0.9\textwidth}{!}{\begin{tabular}{llrrrrrrrrrr}
  \midrule
 &  & &  & \multicolumn{2}{c}{Bias} & \multicolumn{2}{c}{RMSE} & \multicolumn{2}{c}{Coverage} & \multicolumn{2}{c}{Procrustes Err.} \\
 \cmidrule(lr){5-6} \cmidrule(lr){7-8} \cmidrule{9-10} \cmidrule(lr){11-12}
 $n$ & & Time & $\ell_0$  & pH & Temp. & pH & Temp. & pH & Temp. & LV & Loadings \\ 
  \midrule
 $ 50 $ & EVA & 7.69 & 1.00 & 0.015 & -0.136 & 0.644 & 0.677 & 0.938 & 0.935 & 0.270 & 0.531 \\  
    & VA & 7.69 & 1.00 & -0.064 & -0.076 & 0.478 & 0.505 & 0.910 & 0.907 & 0.227 & 0.320 \\ 
   & LA & 70.21 & 0.96 & -0.002 & -0.124 & 0.602 & 0.637 & 0.941 & 0.938 & 0.266 & 0.485 \\  \midrule
  $ 120 $ & EVA & 22.79 & 1.00 & 0.010 & -0.037 & 0.332 & 0.321 & 0.963 & 0.961 & 0.196 & 0.334 \\ 
   & VA & 24.37 & 1.00 & -0.022 & -0.023 & 0.280 & 0.272 & 0.963 & 0.961 & 0.186 & 0.185 \\
   & LA & 143.53 & 0.94 & 0.007 & -0.036 & 0.327 & 0.316 & 0.963 & 0.962 & 0.198 & 0.300 \\  \midrule
  $ 190 $ & EVA & 47.16 & 1.00 & -0.011 & -0.011 & 0.235 & 0.238 & 0.957 & 0.966 & 0.187 & 0.250 \\ 
   & VA & 51.78 & 1.00 & -0.027 & -0.007 & 0.220 & 0.210 & 0.956 & 0.970 & 0.184 & 0.140 \\
   & LA & 252.62 & 0.39 & -0.010 & -0.009 & 0.234 & 0.236 & 0.957 & 0.967 & 0.188 & 0.210 \\  \midrule
  $ 260 $ & EVA & 80.77 & 1.00 & -0.015 & -0.003 & 0.206 & 0.201 & 0.962 & 0.966 & 0.179 & 0.187 \\
   & VA & 89.79 & 1.00 & -0.031 & -0.001 & 0.195 & 0.183 & 0.961 & 0.968 & 0.176 & 0.109 \\
   & LA & 400.90 & 0.22 & -0.015 & -0.001 & 0.208 & 0.204 & 0.960 & 0.962 & 0.180 & 0.175 \\
   \midrule
\end{tabular}}
\caption{\label{tab:ame_nb_new} Results from simulation setting 1 involving a negative binomial GLLVMs. The column $\ell_0$ marks the proportion of `proper fits', indicated by finite log-likelihood value at convergence. Performance was assessed in terms of computation time, empirical biases and RMSEs of estimated coefficients for water pH and temperature, empirical coverage probability if 95\% Wald intervals for water pH and temperature, and Procrustes errors of the latent variables and loadings. A trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. %Sample sizes were $50$, $120$, $190$ and $260$. Amount of species was kept constant, $m = 48$.
}
\end{table}


==> tables/ame_tweedie_cover.txt <==
\begin{table}[tb]
\centering
\begin{tabular}{rlrrrr}
  \midrule
    &    & \multicolumn{4}{c}{95\% CI Coverage} \\
    \cmidrule(lr){3-6}
  &   & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ \\ 
  \midrule
  $n_1$ & EVA & 0.954 & 0.949 & 0.940 & 0.841 \\ 
   & LA & 0.814 & 0.819 & 0.817 & 0.049 \\ \midrule
  $n_2$ & EVA & 0.959 & 0.973 & 0.968 & 0.911 \\ 
   & LA & 0.810 & 0.859 & 0.866 & 0.026 \\   \midrule
  $n_3$ & EVA & 0.964 & 0.971 & 0.979 & 0.924 \\ 
   & LA & 0.813 & 0.850 & 0.884 & 0.017 \\  \midrule
  $n_4$ & EVA & 0.964 & 0.976 & 0.980 & 0.933 \\
   & LA & 0.816 & 0.864 & 0.885 & 0.016 \\
   \midrule
\end{tabular}
\caption{\label{tab:covers_ame_tweedie} The coverage percentages of the 95 \% confidence intervals from the amoeba data based simulation study involving the Tweedie GLLVM. Sample sizes were $n_1 = 50$, $n_2=120$, $n_3=190$ and $n_4=260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/ame_tweedie_res.txt <==
\begin{table}[tb]
\centering
\resizebox{\textwidth}{!}{\begin{tabular}{llrcccccccccc}
  \midrule
 & &   & \multicolumn{4}{c}{Bias} & \multicolumn{4}{c}{RMSE} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){4-7} \cmidrule(lr){8-11} \cmidrule(lr){12-13}
 & & $\hat t$  & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $u$ & $\lambda$ \\ 
  \midrule
 $n_1$ & EVA & 18.86  & -0.434 & -0.053 & -0.074 & -0.320 & 0.597 & 0.387 & 0.400 & 0.557 & 0.104 & 0.197 \\ 
   & LA & 150.26  & -0.525 & -0.058 & -0.092 & -1.754 & 0.731 & 0.423 & 0.423 & 1.860 & 0.121 & 0.283 \\    \midrule
  $n_2$ & EVA & 55.90  & -0.125 & -0.002 & -0.026 & -0.117 & 0.282 & 0.192 & 0.196 & 0.332 & 0.076 & 0.063 \\ 
   & LA & 284.54  & -0.190 & -0.003 & -0.036 & -1.682 & 0.386 & 0.226 & 0.211 & 1.785 & 0.090 & 0.104 \\  \midrule
  $n_3$ & EVA & 115.99  & -0.063 & -0.003 & -0.002 & -0.071 & 0.204 & 0.144 & 0.135 & 0.260 & 0.072 & 0.036 \\  
   & LA & 449.85  & -0.126 & -0.002 & -0.007 & -1.670 & 0.288 & 0.167 & 0.151 & 1.772 & 0.085 & 0.060 \\  \midrule
  $n_4$ & EVA & 197.48  & -0.028 & -0.006 & -0.003 & -0.049 & 0.172 & 0.124 & 0.117 & 0.221 & 0.068 & 0.027 \\ 
   & LA & 641.78  & -0.088 & -0.008 & -0.008 & -1.660 & 0.242 & 0.145 & 0.130 & 1.761 & 0.081 & 0.044 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:ame_tweedie} Summary of the amoeba data based simulation study involving a Tweedie GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated using only the proper fits. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were $n_1 = 50$, $n_2=120$, $n_3=190$ and $n_4=260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/bact_bin_res.txt <==
\begin{table}[tb]
\centering
\resizebox{0.9\textwidth}{!}{\begin{tabular}{llrccccccccc}
  \midrule
&   \quad &          & \multicolumn{2}{c}{Bias} & \multicolumn{2}{c}{RMSE} & \multicolumn{2}{c}{95\% CI Cov.} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){4-5} \cmidrule(lr){6-7} \cmidrule(lr){8-9} \cmidrule(lr){10-11}
 &   & $\hat t$  & $\beta_0$ & $\beta_1$  & $\beta_0$ & $\beta_1$ & $\beta_0$ & $\beta_1$ & $u$ & $\lambda$ \\ 
  \midrule
$m_1$ \quad & EVA & 2.59 & -0.946 & 0.148 & 1.098 & 0.761 & 0.587 & 0.707 & 0.439 & 0.633 \\ 
   & VA & 2.58 & -0.353 & 0.002 & 0.948 & 0.566 & 0.873 & 0.900 & 0.260 & 0.436 \\ 
   & LA & 178.71 & 12.430 & -5.614 & 15.999 & 26.529 & 0.753 & 0.747 & 0.288 & 0.792 \\     \midrule
  $m_2$ & EVA & 7.16 & -0.646 & 0.031 & 0.958 & 0.660 & 0.672 & 0.763 & 0.197 & 0.468 \\   
   & VA & 7.53 & 0.331 & 0.046 & 0.839 & 0.576 & 0.878 & 0.913 & 0.119 & 0.308 \\ 
   & LA & 541.12 & 14.003 & 6.234 & 29.165 & 29.398 & 0.743 & 0.757 & 0.133 & 0.800 \\    \midrule
  $m_3$ & EVA & 14.09 & -0.760 & 0.052 & 1.063 & 0.724 & 0.558 & 0.649 & 0.161 & 0.431 \\
   & VA & 17.52 & 0.277 & 0.049 & 0.818 & 0.630 & 0.894 & 0.920 & 0.081 & 0.289 \\ 
   & LA & 951.66 & 9.742 & 1.918 & 24.042 & 22.055 & 0.779 & 0.794 & 0.088 & 0.809 \\   \midrule
  $m_4$ & EVA & 22.98 & -0.726 & -0.000 & 1.001 & 0.697 & 0.588 & 0.658 & 0.152 & 0.412 \\ 
   & VA & 30.50 & 0.452 & 0.065 & 1.025 & 0.745 & 0.915 & 0.938 & 0.064 & 0.303 \\ 
   & LA & 1453.16 & 28.663 & 4.229 & 51.465 & 45.023 & 0.746 & 0.751 & 0.071 & 0.812 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:bact_bin} Summary table of the bacteria data based simulation study involving a Bernoulli probit GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated using only the proper fits. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. The amount of sites was kept as constant, $n = 56$, while the amounts of species varied, $m_1=60$, $m_2=120$, $m_3=180$ and $m_4=240$.}
\end{table}


==> tables/bact_nb_res.txt <==
\begin{table}[tb]
\centering
\resizebox{0.9\textwidth}{!}{\begin{tabular}{llrcccccccccccc}
  \midrule
&   \quad &     &          & \multicolumn{3}{c}{Bias} & \multicolumn{3}{c}{RMSE} & \multicolumn{3}{c}{95\% CI Cov.} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){5-7} \cmidrule(lr){8-10} \cmidrule(lr){11-13} \cmidrule(lr){14-15}
 &   & $\hat t$ & $\ell_0$ & $\beta_0$ & $\beta_1$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\phi$ & $u$ & $\lambda$ \\ 
  \midrule
$m_1$ \quad & EVA & 15.06 & 1.00 & -0.022 & -0.034 & -0.073 & 0.159 & 0.144 & 0.157 & 0.956 & 0.960 & 0.809 & 0.070 & 0.138 \\ 
   & VA & 11.27 & 1.00 & 0.002 & -0.029 & -0.041 & 0.157 & 0.145 & 0.145 & 0.948 & 0.954 & 0.895 & 0.068 & 0.155 \\ 
   & LA & 109.96 & 0.70 & -0.023 & -0.034 & -0.072 & 0.158 & 0.144 & 0.157 & 0.957 & 0.960 & 0.818 & 0.070 & 0.137 \\    \midrule
  $m_2$ & EVA & 45.90 & 1.00 & -0.028 & -0.021 & -0.065 & 0.171 & 0.149 & 0.139 & 0.960 & 0.966 & 0.812 & 0.025 & 0.098 \\   
   & VA & 30.94 & 1.00 & -0.007 & -0.030 & -0.046 & 0.163 & 0.147 & 0.127 & 0.963 & 0.966 & 0.880 & 0.024 & 0.097 \\
   & LA & 339.95 & 0.79 & -0.027 & -0.022 & -0.065 & 0.164 & 0.147 & 0.138 & 0.965 & 0.968 & 0.822 & 0.024 & 0.096 \\   \midrule
  $m_3$ & EVA & 90.57 & 1.00 & -0.048 & -0.011 & -0.069 & 0.185 & 0.154 & 0.148 & 0.953 & 0.965 & 0.817 & 0.020 & 0.107 \\
   & VA & 64.19 & 1.00 & -0.032 & -0.018 & -0.057 & 0.168 & 0.149 & 0.138 & 0.968 & 0.970 & 0.865 & 0.017 & 0.104 \\
   & LA & 696.20 & 0.80 & -0.045 & -0.012 & -0.069 & 0.172 & 0.151 & 0.147 & 0.968 & 0.971 & 0.825 & 0.017 & 0.104 \\  \midrule
  $m_4$ & EVA & 148.03 & 1.00 & -0.056 & -0.005 & -0.070 & 0.219 & 0.164 & 0.150 & 0.925 & 0.961 & 0.815 & 0.021 & 0.131 \\ 
   & VA & 109.81 & 1.00 & -0.044 & -0.011 & -0.061 & 0.173 & 0.152 & 0.142 & 0.960 & 0.963 & 0.848 & 0.013 & 0.118 \\ 
   & LA & 1089.01 & 0.79 & -0.053 & -0.007 & -0.070 & 0.174 & 0.154 & 0.149 & 0.970 & 0.973 & 0.822 & 0.012 & 0.119 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:bact_nb} Summary table of the bacteria data based simulation study involving a negative binomial GLLVM. The column $\ell_0$ marks the proportion of 'proper fits', indicated by finite and negative log-likelihood value. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated using only the proper fits. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. The amount of sites was kept as constant, $n = 56$, while the amounts of species varied, $m_1=60$, $m_2=120$, $m_3=180$ and $m_4=240$.}
\end{table}


==> tables/bact_tweedie_res.txt <==
\begin{table}[tb]
\centering
\resizebox{0.9\textwidth}{!}{\begin{tabular}{llrcccccccccccc}
  \midrule
&   \quad &          & \multicolumn{3}{c}{Bias} & \multicolumn{3}{c}{RMSE} & \multicolumn{3}{c}{95\% CI Cov.} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){4-6} \cmidrule(lr){7-9} \cmidrule(lr){10-12} \cmidrule(lr){13-14}
 &   & $\hat t$ & $\beta_0$ & $\beta_1$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\phi$ & $u$ & $\lambda$ \\ 
  \midrule
$m_1$ \quad & EVA & 46.90 & -0.034 & -0.024 & -0.091 & 0.145 & 0.131 & 0.253 & 0.963 & 0.968 & 0.902 & 0.071 & 0.111 \\ 
   & LA & 266.68 & -0.044 & -0.018 & -0.574 & 0.163 & 0.143 & 0.797 & 0.888 & 0.888 & 0.159 & 0.091 & 0.129 \\     \midrule
  $m_2$ & EVA & 136.45 & -0.040 & -0.013 & -0.097 & 0.153 & 0.136 & 0.260 & 0.967 & 0.972 & 0.898 & 0.028 & 0.081 \\   
   & LA & 866.16 & -0.045 & -0.011 & -0.478 & 0.175 & 0.154 & 0.779 & 0.890 & 0.889 & 0.187 & 0.034 & 0.112 \\    \midrule
  $m_3$ & EVA & 272.06 & -0.048 & -0.008 & -0.098 & 0.156 & 0.138 & 0.259 & 0.968 & 0.974 & 0.898 & 0.018 & 0.070 \\ 
   & LA & 1792.84 & -0.051 & -0.007 & -0.513 & 0.179 & 0.155 & 0.786 & 0.893 & 0.894 & 0.174 & 0.022 & 0.095 \\  \midrule
  $m_4$ & EVA & 447.54 & -0.052 & -0.004 & -0.103 & 0.158 & 0.139 & 0.272 & 0.968 & 0.975 & 0.897 & 0.013 & 0.070 \\ 
   & LA & 2973.73 & -0.052 & -0.007 & -0.480 & 0.180 & 0.157 & 0.830 & 0.896 & 0.897 & 0.172 & 0.016 & 0.095 \\ 
   \midrule
\end{tabular}}
\caption{\label{tab:bact_tweedie} Summary table of the bacteria data based simulation study involving a Tweedie GLLVM. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated using only the proper fits. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. The amount of sites was kept as constant, $n = 56$, while the amounts of species varied, $m_1=60$, $m_2=120$, $m_3=180$ and $m_4=240$.}
\end{table}


==> tables/beta_res.txt <==
\begin{table}[tb]
\centering
\resizebox{\textwidth}{!}{
\begin{tabular}{llrrrrrrrrrrrr}
  \hline
 & & & & \multicolumn{4}{c}{Bias} & \multicolumn{4}{c}{RMSE} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){5-8} \cmidrule(lr){9-12} \cmidrule(lr){13-14}
 && $\hat t$ & $\ell_0$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $u$ & $\lambda$ \\ 
  \hline
(a) & EVA &  34.28 & 1.00 & -0.002 & 0.001 & -0.011 & 0.299 & 0.093 & 0.110 & 0.110 & 0.551 & 0.290 & 0.229 \\ 
 &  LA & 163.80 & 1.00 & -0.002 & 0.001 & -0.011 & 0.299 & 0.093 & 0.110 & 0.110 & 0.551 & 0.291 & 0.229 \\ 
  \hline
(b) & EVA & 113.64 & 0.99 & -0.000 & -0.001 & 0.003 & 0.135 & 0.066 & 0.063 & 0.063 & 0.319 & 0.206 & 0.123 \\ 
 &  LA & 360.16 & 1.00 & -0.000 & -0.001 & 0.003 & 0.135 & 0.065 & 0.062 & 0.062 & 0.315 & 0.198 & 0.112 \\ 
  \hline
(c) & EVA & 295.15 & 1.00 & 0.000 & 0.003 & 0.004 & 0.060 & 0.046 & 0.051 & 0.051 & 0.200 & 0.185 & 0.053 \\ 
 &  LA & 955.02 & 1.00 & 0.000 & 0.003 & 0.004 & 0.060 & 0.046 & 0.051 & 0.051 & 0.200 & 0.185 & 0.054 \\ 
  \hline
(d) & EVA & 133.91 & 1.00 & -0.004 & -0.001 & 0.005 & 0.310 & 0.093 & 0.118 & 0.118 & 0.559 & 0.192 & 0.216 \\ 
 &  LA & 520.76 & 1.00 & -0.004 & -0.001 & 0.005 & 0.311 & 0.093 & 0.118 & 0.118 & 0.558 & 0.192 & 0.213 \\ 
  \hline
(e) & EVA & 437.97 & 0.98 & -0.003 & -0.000 & 0.002 & 0.303 & 0.097 & 0.111 & 0.111 & 0.553 & 0.178 & 0.246 \\ 
 &  LA & 1792.7 & 1.00 & -0.003 & -0.000 & 0.002 & 0.299 & 0.093 & 0.108 & 0.108 & 0.538 & 0.146 & 0.228 \\ 
   \hline
\end{tabular}
}
\caption{\label{tab:beta_sim} Summary of the simulation study for the Beta model. The column $\ell_0$ marks the proportion of 'proper fits', indicated by finite log-likelihood value. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated using only the proper fits. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were (a) $n=50$, $m=50$, (a) $n=100$, $m=50$, (a) $n=200$, $m=50$, (a) $n=50$, $m=100$ and (e) $n=50$, $m=200$.}
\end{table}


==> tables/cover_ame_nb.txt <==
\begin{table}[tb]
\centering
\begin{tabular}{rlrrrr}
  \midrule
    &    & \multicolumn{4}{c}{95\% CI Coverage} \\
    \cmidrule(lr){3-6}
  &   & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ \\ 
  \midrule
  $n_1$ & EVA & 0.931 & 0.938 & 0.935 & 0.604 \\  
   & VA & 0.921 & 0.910 & 0.907 & 0.721 \\ 
   & LA & 0.936 & 0.941 & 0.938 & 0.608 \\  \midrule
  $n_2$ & EVA & 0.947 & 0.963 & 0.961 & 0.788 \\ 
   & VA & 0.948 & 0.963 & 0.961 & 0.882 \\ 
   & LA & 0.947 & 0.963 & 0.962 & 0.788 \\  \midrule
  $n_3$ & EVA & 0.957 & 0.957 & 0.966 & 0.842 \\ 
   & VA & 0.951 & 0.956 & 0.970 & 0.921 \\ 
   & LA & 0.956 & 0.957 & 0.967 & 0.840 \\ \midrule
  $n_4$ & EVA & 0.959 & 0.962 & 0.966 & 0.868 \\ 
   & VA & 0.943 & 0.961 & 0.968 & 0.932 \\ 
   & LA & 0.959 & 0.960 & 0.962 & 0.863 \\ 
   \midrule
\end{tabular}
\caption{\label{tab:covers_ame_nb} The coverage percentages of the 95 \% confidence intervals from the amoeba data based simulation study involving the negative binomial GLLVM. Sample sizes were $n_1 = 50$, $n_2=120$, $n_3=190$ and $n_4=260$. Amount of species was kept constant, $m = 48$.}
\end{table}


==> tables/cover_beta.txt <==
\begin{table}[tb]
\centering
\begin{tabular}{rlrrrr}
  \midrule
    &    & \multicolumn{4}{c}{95\% CI Coverage} \\
    \cmidrule(lr){3-6}
  &   & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ \\ 
  \midrule
(a) & EVA & 0.967 & 0.956 & 0.934 & 0.954 \\ 
& LA & 0.967 & 0.957 & 0.934 & 0.954 \\ \midrule
(b) & EVA & 0.971 & 0.974 & 0.973 & 0.951 \\ 
& LA & 0.971 & 0.974 & 0.973 & 0.951 \\ \midrule
(c) & EVA & 0.974 & 0.976 & 0.955 & 0.951 \\ 
& LA & 0.974 & 0.976 & 0.955 & 0.951 \\ \midrule
(d) & EVA & 0.966 & 0.969 & 0.903 & 0.949 \\ 
& LA & 0.966 & 0.969 & 0.903 & 0.949 \\ \midrule
(e) & EVA & 0.965 & 0.953 & 0.935 & 0.947 \\ 
& LA & 0.965 & 0.953 & 0.934 & 0.947 \\
\midrule
\end{tabular}
\caption{\label{tab:covers_beta} The coverage percentages of the 95 \% confidence intervals from the simulation study for the beta model.}
\end{table}


==> tables/cover_tweedie.txt <==
\begin{table}[tb]
\centering
\begin{tabular}{rlrrrr}
  \midrule
    &    & \multicolumn{4}{c}{95\% CI Coverage} \\
    \cmidrule(lr){3-6}
  &   & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ \\ 
  \midrule
(a) & EVA & 0.979 & 0.937 & 0.948 & 0.886 \\ 
 & LA & 0.978 & 0.938 & 0.948 & 0.886 \\ \midrule
(b) & EVA & 0.995 & 0.991 & 0.960 & 0.922 \\ 
 & LA & 0.995 & 0.991 & 0.960 & 0.922 \\ \midrule
(c) &EVA & 0.994 & 0.986 & 0.986 & 0.935 \\ 
 & LA & 0.994 & 0.986 & 0.986 & 0.935 \\ \midrule
(d) & EVA & 0.988 & 0.990 & 0.949 & 0.888 \\ 
 & LA & 0.988 & 0.990 & 0.951 & 0.888 \\ \midrule
(e) & EVA & 0.991 & 0.968 & 0.830 & 0.886 \\ 
 & LA & 0.991 & 0.968 & 0.840 & 0.886 \\ 
\midrule
\end{tabular}
\caption{\label{tab:covers_tweedie} The coverage percentages of the 95 \% confidence intervals from the simulation study for the Tweedie model.}
\end{table}


==> tables/tweedie_res.txt <==
\begin{table}[tb]
\centering
\resizebox{\textwidth}{!}{
\begin{tabular}{llrrrrrrrrrrr}
  \hline
& & & \multicolumn{4}{c}{Bias} & \multicolumn{4}{c}{RMSE} & \multicolumn{2}{c}{PE} \\
 \cmidrule(lr){4-7} \cmidrule(lr){8-11} \cmidrule(lr){12-13}
 && $\hat t$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $\beta_0$ & $\beta_1$ & $\beta_2$ & $\phi$ & $u$ & $\lambda$ \\ 
  \hline
(a) & EVA & 37.14 & -0.118 & 0.056 & 0.093 & -0.063 & 0.362 & 0.376 & 0.376 & 0.172 & 0.122 & 0.030 \\ 
 &  LA & 241.88 & -0.118 & 0.056 & 0.093 & -0.063 & 0.362 & 0.376 & 0.376 & 0.172 & 0.121 & 0.030 \\ 
  \hline
(b) & EVA & 78.90 & -0.012 & -0.013 & 0.021 & -0.030 & 0.119 & 0.200 & 0.200 & 0.116 & 0.055 & 0.014 \\ 
 &  LA & 348.59 & -0.012 & -0.013 & 0.021 & -0.030 & 0.119 & 0.200 & 0.200 & 0.116 & 0.055 & 0.014 \\ 
  \hline
(c) & EVA & 228.49 & -0.003 & 0.004 & -0.013 & -0.015 & 0.078 & 0.089 & 0.089 & 0.081 & 0.036 & 0.011 \\ 
 &  LA & 814.87 & -0.003 & 0.004 & -0.013 & -0.015 & 0.078 & 0.090 & 0.090 & 0.081 & 0.036 & 0.011 \\ 
   \hline
(d) & EVA & 81.68 & -0.043 & 0.004 & -0.020 & -0.062 & 0.176 & 0.272 & 0.272 & 0.165 & 0.074 & 0.033 \\ 
 &  LA & 547.60 & -0.043 & 0.004 & -0.020 & -0.062 & 0.176 & 0.271 & 0.271 & 0.165 & 0.073 & 0.033 \\ 
   \hline
(e) & EVA & 258.61 & -0.048 & 0.017 & 0.028 & -0.063 & 0.191 & 0.343 & 0.343 & 0.166 & 0.125 & 0.031 \\ 
 &  LA & 1962.4 & -0.048 & 0.017 & 0.027 & -0.063 & 0.192 & 0.340 & 0.340 & 0.166 & 0.123 & 0.031 \\ 
   \hline
\end{tabular}
}
\caption{\label{tab:tweedie_sim} Summary of the simulation study for the Tweedie model. The computation time $\hat t$, biases, RMSEs and Procrustes errors are reported as averages calculated using only the proper fits. In addition, a trimming factor of $2 \%$ was used when calculating the average biases and RMSEs. Sample sizes were (a) $n=50$, $m=50$, (a) $n=100$, $m=50$, (a) $n=200$, $m=50$, (a) $n=50$, $m=100$ and (e) $n=50$, $m=200$.}
\end{table}

